Quasi-periodic sub-structure of RRAT J1913+1330

Recent findings suggest a universal relationship between the quasi-periodic sub-structures and rotational periods across various types of radio-emitting neutron stars. In this study, we report the detection of 12 quasi-periodic sub-structures in a rotating radio transient (RRAT) J1913+1330 using the Five-hundred-meter Aperture Spherical Radio Telescope (FAST). This is the second known RRAT exhibiting quasi-periodic sub-structures. Our result reinforces the observed relationship between quasi-periodicity and rotational period. The polarization analysis reveals that 11 of the 12 pulses exhibit high linear polarization consistent with the quasi-periodic behaviour of the total intensity, while circular polarization with detectable quasi-periodic sub-structures is observed in only three pulses. No correlation is found between the sub-structure periods and their widths, peak fluxes, or fluences, even under the extremely variable single-pulse energy and morphology observed in J1913+1330.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
